Equivalence Checking a Floating-point Unit against a High-level C Model (Extended Version)

Semiconductor companies have increasingly adopted a methodology that starts with a system-level design specification in C/C++/SystemC. This model is extensively simulated to ensure correct functionality and performance. Later, a Register Transfer Level (RTL) implementation is created in Verilog, either manually by a designer or automatically by a high-level synthesis tool. It is essential to check that the C and Verilog programs are consistent. In this paper, we present a two-step approach, embodied in two equivalence checking tools, VERIFOX and HW-CBMC, to validate designs at the software and RTL levels, respectively. VERIFOX is used for equivalence checking of an untimed software model in C against a high-level reference model in C. HW-CBMC verifies the equivalence of a Verilog RTL implementation against an untimed software model in C. To evaluate our tools, we applied them to a commercial floating-point arithmetic unit (FPU) from ARM and an open-source dual-path floating-point adder.

==> figures/traditional_flow.pspdftex <==
\begin{picture}(0,0)%
\includegraphics{traditional_flow_pspdftex}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(6583,1959)(889,-6328)
\put(5266,-4966){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}Transition }%
}}}}
\put(5266,-4786){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}Unwind}%
}}}}
\put(5266,-5101){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}System}%
}}}}
\put(4636,-5866){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}SSA}%
}}}}
\put(3646,-5776){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}Unwind }%
}}}}
\put(3646,-5956){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}loops}%
}}}}
\put(1441,-5776){\makebox(0,0)[b]{\smash{{\SetFigFont{10}{12.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}C}%
}}}}
\put(1441,-5956){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}(Firmware)}%
}}}}
\put(1441,-4876){\makebox(0,0)[b]{\smash{{\SetFigFont{10}{12.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}Verilog}%
}}}}
\put(1441,-5056){\makebox(0,0)[b]{\smash{{\SetFigFont{10}{12.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}(HW)}%
}}}}
\put(2566,-5866){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}CFG}%
}}}}
\put(2566,-5056){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}  System}%
}}}}
\put(2566,-4876){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}Transition}%
}}}}
\put(4051,-4651){\makebox(0,0)[b]{\smash{{\SetFigFont{10}{12.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}Bit-level Netlist}%
}}}}
\end{picture}%


==> figures/work-flow.pspdftex <==
\begin{picture}(0,0)%
\includegraphics{work-flow_pspdftex}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(4387,5604)(-1856,-6823)
\put(-179,-5596){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}SAT/SMT Solver}%
}}}}
\put(361,-2581){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}Property-driven }%
}}}}
\put(451,-2761){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}     slicing}%
}}}}
\put(-359,-3166){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\bfdefault}{\updefault}{\color[rgb]{0,0,0}Composite Model}%
}}}}
\put(-314,-3886){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}Path-wise}%
}}}}
\put(496,-3886){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}Exploration}%
}}}}
\put(-44,-2986){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\bfdefault}{\updefault}{\color[rgb]{0,0,0}       Sliced }%
}}}}
\end{picture}%

